The dynamics of isolated Local Group galaxies

We measured velocities of 862 individual red giant stars in seven isolated dwarf galaxies in the Local Group: NGC 6822, IC 1613, VV 124 (UGC 4879), the Pegasus dwarf irregular galaxy (DDO 216), Leo A, Cetus, and Aquarius (DDO 210). We also computed velocity dispersions, taking into account the measurement uncertainties on individual stars. None of the isolated galaxies is denser than the densest Local Group satellite galaxy. Furthermore, the isolated dwarf galaxies have no obvious distinction in the velocity dispersion--half-light radius plane from the satellite galaxies of the Milky Way and M31. The similarity of the isolated and satellite galaxies' dynamics and structural parameters imposes limitations on environmental solutions to the too-big-to-fail problem, wherein there are fewer dense dwarf satellite galaxies than would be expected from cold dark matter simulations. This data set also has many other applications for dwarf galaxy evolution, including the transformation of dwarf irregular into dwarf spheroidal galaxies. We intend to explore these issues in future work.

==> table2.txt <==
Title: The dynamics of isolated Local Group galaxies
Authors: Kirby E. N., Bullock J. S., Boylan-Kolchin M., Kaplinghat, M., 
   Cohen J. G.
Table: Catalogue of velocities for individual stars.
================================================================================
Byte-by-byte Description of file: table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---       Galaxy  Dwarf galaxy
  10- 19 A10    ---       Name    Object name
  21- 22 I2     h         RAh     Hour of Right Ascension (J2000)
  24- 25 I2     min       RAm     Minute of Right Ascension (J2000)
  27- 31 F5.2   s         RAs     Second of Right Ascension (J2000)
      33 A1     ---       DE-     Sign of the Declination (J2000)
  34- 35 I2     deg       DEd     Degree of Declination (J2000)
  37- 38 I2     arcmin    DEm     Arcminute of Declination (J2000)
  40- 43 F4.1   arcsec    DEs     Arcsecond of Declination (J2000)
  45- 49 F5.1   0.1nm-1   S/N     Signal-to-noise ratio per Angstrom
  51- 56 F6.1   km/s      vhelio  Heliocentric radial velocity
  58- 61 F4.1   km/s    e_vhelio  Error on vhelio
      63 A1     ---       Member  Membership status
  65- 68 A4     ---       Reason  Reason for non-membership
--------------------------------------------------------------------------------
IC1613   B07-44743  01 04 22.55 +02 09 33.3  28.2 -254.2  2.6 Y     
IC1613   B07-44686  01 04 23.06 +02 10 09.1  20.4 -237.1  3.0 Y     
IC1613   B07-41610  01 04 23.30 +02 08 50.8  26.6 -263.9  2.6 N v   
IC1613   B07-44467  01 04 25.31 +02 10 29.2  12.3 -240.4  5.6 Y     
IC1613   B07-44459  01 04 25.40 +02 11 02.6  19.6 -231.5  3.2 Y     
IC1613   B07-37893  01 04 25.53 +02 08 39.0  19.9 -242.3  2.7 Y     
IC1613   B07-47494  01 04 26.16 +02 11 47.9  13.3 -244.0  4.3 Y     
IC1613   B07-41149  01 04 26.26 +02 10 22.3  34.3 -252.5  2.3 Y     
IC1613   B07-47458  01 04 26.98 +02 11 50.5  13.3 -243.8  3.9 Y     
IC1613   B07-41044  01 04 27.32 +02 10 35.1  20.3 -249.0  3.0 Y     
IC1613   B07-33922  01 04 27.37 +02 08 29.8  19.7 -233.4  2.7 Y     
IC1613   B07-37447  01 04 28.28 +02 10 19.1  13.2 -230.5 19.9 Y     
IC1613   B07-47382  01 04 28.43 +02 12 06.2  22.0 -234.0  2.7 Y     
IC1613   B07-40885  01 04 28.95 +02 11 12.6  12.4 -237.7  4.9 Y     
IC1613   B07-47333  01 04 29.43 +02 12 17.4  16.0 -243.6  3.3 Y     
IC1613   B07-44190  01 04 29.44 +02 11 45.2  26.5 -244.6  2.6 Y     
IC1613   B07-29712  01 04 29.54 +02 08 36.5  31.4 -223.8  2.6 Y     
IC1613   B07-33429  01 04 29.69 +02 09 52.1  26.9 -233.5  2.5 Y     
IC1613   B07-40793  01 04 30.28 +02 10 58.1  21.9 -237.0  3.0 Y     
IC1613   B07-29292  01 04 31.20 +02 08 48.2  14.0 -225.6  3.5 Y     
IC1613   B07-37075  01 04 31.81 +02 11 05.9  13.4 -224.1  4.2 Y     
IC1613   B07-37039  01 04 32.27 +02 10 42.8  14.1 -211.4  3.0 Y     
IC1613   B07-25072  01 04 32.36 +02 08 51.9  40.7 -229.7  2.2 Y     
IC1613   B07-25044  01 04 32.41 +02 08 25.7  21.0 -238.9  2.9 Y     
IC1613   B07-29002  01 04 32.82 +02 09 38.3  23.4 -225.5  2.6 Y     
IC1613   B07-40601  01 04 32.95 +02 11 38.5  20.7 -237.8  2.7 Y     
IC1613   B07-33020  01 04 33.00 +02 10 17.1  19.9 -250.2  2.9 Y     
IC1613   B07-32991  01 04 33.44 +02 10 48.8  25.6 -248.5  2.6 Y     
IC1613   B07-24557  01 04 34.47 +02 09 20.4  11.0 -241.9  2.3 Y     
IC1613   B07-32882  01 04 34.68 +02 10 41.9  17.4 -233.4  3.3 Y     
IC1613   B07-24489  01 04 34.88 +02 09 24.3  30.0 -187.6  2.8 N v   
IC1613   B07-20121  01 04 35.81 +02 09 23.4  30.4 -230.1  2.4 Y     
IC1613   B07-24334  01 04 36.17 +02 09 51.1  29.9 -228.2  2.4 Y     
IC1613   B07-32693  01 04 37.02 +02 11 18.1  39.9 -231.4  2.3 Y     
IC1613   B07-28503  01 04 37.23 +02 10 48.3  19.4 -237.1  3.4 Y     
IC1613   B07-24203  01 04 37.27 +02 09 51.3  34.8 -252.4  2.5 Y     
IC1613   B07-40366  01 04 37.96 +02 12 28.4  20.7 -233.9  2.5 Y     
IC1613   B07-11870  01 04 37.98 +02 08 11.9  20.7 -246.6  3.3 Y     
IC1613   B07-11547  01 04 39.16 +02 08 20.8  46.7 -208.0  2.3 Y     
IC1613   B07-19608  01 04 39.18 +02 09 43.1  35.4 -227.7  2.4 Y     
IC1613   B07-11309  01 04 39.81 +02 08 03.6  26.9 -225.0  2.4 Y     
IC1613   B07-15196  01 04 39.93 +02 09 06.1  33.4 -244.1  2.4 Y     
IC1613   B07-7931   01 04 40.08 +02 07 32.7  33.9 -218.0  2.6 Y     
IC1613   B07-7913   01 04 40.20 +02 07 51.6  27.5 -225.0  2.5 Y     
IC1613   B07-23791  01 04 41.02 +02 10 31.9  20.8 -232.7  3.1 Y     
IC1613   B07-11001  01 04 41.22 +02 08 46.7  33.1 -228.4  2.4 Y     
IC1613   B07-7611   01 04 41.28 +02 08 07.7  24.3 -235.8  3.5 Y     
IC1613   B07-7426   01 04 41.78 +02 08 15.7  32.3 -227.7  2.4 Y     
IC1613   B07-28075  01 04 42.14 +02 11 32.2  23.9 -232.4  3.0 Y     
IC1613   B07-4524   01 04 42.31 +02 07 38.6  34.2 -219.3  2.4 Y     
IC1613   B07-4522   01 04 42.31 +02 07 25.7  41.0 -227.6  2.3 Y     
IC1613   B07-19242  01 04 42.37 +02 10 14.9  32.0 -236.2  2.4 Y     
IC1613   B07-4493   01 04 42.46 +02 07 04.9  38.6 -223.3  2.3 Y     
IC1613   B07-28038  01 04 42.58 +02 11 08.3  30.0 -240.0  2.4 Y     
IC1613   B07-6907   01 04 43.99 +02 09 05.3  13.6 -234.6  3.1 Y     
IC1613   B07-18903  01 04 45.43 +02 10 32.3  41.9 -247.7  2.3 Y     
IC1613   B07-1720   01 04 45.82 +02 08 13.5  40.4 -217.7  2.3 Y     
IC1613   B07-1656   01 04 46.05 +02 07 29.4  29.2 -204.7  2.6 Y     
IC1613   B07-14377  01 04 46.52 +02 10 05.6  25.4 -232.2  2.7 Y     
IC1613   B07-6477   01 04 46.54 +02 09 25.0  32.8 -226.1  2.5 Y     
IC1613   B07-3431   01 04 47.27 +02 08 45.4  11.4 -221.8  2.3 Y     
IC1613   B07-10076  01 04 47.48 +02 09 48.5  37.2 -227.6  2.4 Y     
IC1613   B07-10068  01 04 47.53 +02 09 37.6  19.9 -252.3  2.8 Y     
IC1613   B07-18686  01 04 47.70 +02 10 26.4  13.5 -237.1  2.3 Y     
IC1613   B07-381    01 04 47.73 +02 07 46.9  13.2 -219.6  3.2 Y     
IC1613   B07-300    01 04 48.17 +02 07 26.4  11.2 -208.3  5.9 Y     
IC1613   B07-1231   01 04 48.50 +02 08 05.9  24.4 -226.0  2.8 Y     
IC1613   B07-1182   01 04 48.84 +02 08 07.1  11.1 -231.6 14.3 Y     
IC1613   B07-9858   01 04 49.02 +02 09 44.9  18.2 -239.0  3.8 Y     
IC1613   B07-14036  01 04 49.33 +02 10 23.9  26.9 -224.3  2.4 Y     
IC1613   B07-9801   01 04 49.52 +02 09 39.4   7.9 -219.0  7.3 Y     
IC1613   B07-5993   01 04 49.86 +02 09 27.1  11.6 -224.3  4.7 Y     
IC1613   B07-992    01 04 50.14 +02 08 08.6  35.1 -229.7  2.5 Y     
IC1613   B07-23     01 04 50.15 +02 07 26.7  33.3 -224.8  2.4 Y     
IC1613   B07-5812   01 04 51.17 +02 09 03.9  11.6 -213.5  4.2 Y     
IC1613   B07-5743   01 04 51.65 +02 08 57.8  26.6 -224.9  2.9 Y     
IC1613   B07-697    01 04 51.67 +02 08 00.9  39.0 -242.9  2.4 Y     
IC1613   B07-687    01 04 51.71 +02 07 46.5  35.6 -236.7  2.3 Y     
IC1613   B07-9521   01 04 51.77 +02 09 41.5   6.3 -255.9 23.6 Y     
IC1613   B07-575    01 04 52.44 +02 07 50.6  35.3 -241.2  2.3 Y     
IC1613   B07-2527   01 04 52.60 +02 08 10.5  26.6 -226.9  2.6 Y     
IC1613   B07-9322   01 04 53.10 +02 09 41.9  35.0 -228.0  2.4 Y     
IC1613   B07-9305   01 04 53.17 +02 09 16.2  26.9 -209.1  2.6 Y     
IC1613   B07-2085   01 04 54.39 +02 07 49.5   8.9 -226.5 10.5 Y     
IC1613   B07-2074   01 04 54.43 +02 07 26.1  31.4 -239.2  2.2 Y     
IC1613   B07-5125   01 04 54.95 +02 07 22.0  13.7 -241.0  5.4 Y     
IC1613   B07-8988   01 04 55.00 +02 06 19.5  20.7 -227.8  3.2 Y     
IC1613   B07-4880   01 04 55.67 +02 06 59.8  20.7 -235.9  2.7 Y     
IC1613   B07-8829   01 04 55.85 +02 06 41.7  14.8 -220.1  4.5 Y     
IC1613   B07-8498   01 04 57.32 +02 08 21.9  21.5 -236.2  3.1 Y     
IC1613   B07-8479   01 04 57.41 +02 08 50.4   7.8 -233.7  5.3 Y     
IC1613   B07-8379   01 04 57.58 +02 06 48.8   6.4 -250.4 18.1 Y     
IC1613   B07-8246   01 04 58.04 +02 06 39.9  35.9 -240.3  2.3 Y     
IC1613   B07-8207   01 04 58.20 +02 07 00.9  39.9 -236.9  2.3 Y     
IC1613   B07-8124   01 04 58.57 +02 07 42.4  24.0 -261.2  2.8 Y     
IC1613   B07-12639  01 04 58.85 +02 07 00.1  41.7 -235.7  2.3 Y     
IC1613   B07-12506  01 04 59.26 +02 06 10.0   6.6 -230.1 14.1 Y     
IC1613   B07-17296  01 04 59.31 +02 05 46.2   8.5 -215.4  6.3 Y     
IC1613   B07-12516  01 04 59.36 +02 08 27.5  10.9 -260.1  5.2 Y     
IC1613   B07-12401  01 04 59.53 +02 06 33.8  18.1 -228.6  3.8 Y     
IC1613   B07-12418  01 04 59.61 +02 08 50.8  10.9 -226.8  5.4 Y     
IC1613   B07-12167  01 05 00.30 +02 06 39.8  11.0 -219.6  4.2 Y     
IC1613   B07-12095  01 05 00.65 +02 07 32.7  33.6 -231.4  2.5 Y     
IC1613   B07-16792  01 05 01.56 +02 08 23.7  20.3 -238.5  3.1 Y     
IC1613   B07-21600  01 05 02.30 +02 05 41.0  13.5 -234.4  4.2 Y     
IC1613   B07-26242  01 05 03.84 +02 05 14.1  11.2 -226.0  5.3 Y     
IC1613   B07-20981  01 05 04.70 +02 08 37.1  29.5 -250.1  2.5 Y     
IC1613   B07-20975  01 05 04.74 +02 08 51.6  21.7 -230.2  3.1 Y     
IC1613   B07-20777  01 05 05.90 +02 07 30.2  16.2 -223.9  3.4 Y     
IC1613   B07-25825  01 05 06.04 +02 08 54.1   5.5 -211.8  8.9 Y     
IC1613   B07-25748  01 05 06.09 +02 06 20.6  14.2 -266.7  4.4 N v   
IC1613   B07-25644  01 05 06.54 +02 08 22.6  19.5 -212.5  3.6 Y     
IC1613   B07-25488  01 05 07.03 +02 07 12.1  15.3 -238.0  3.8 Y     
IC1613   B07-25518  01 05 07.05 +02 09 09.8  10.5 -219.9  4.5 Y     
IC1613   B07-25435  01 05 07.40 +02 07 53.3  13.6 -225.9  4.4 Y     
IC1613   B07-30027  01 05 08.86 +02 07 10.7  12.5 -213.4  4.8 Y     
IC1613   B07-29897  01 05 09.67 +02 07 56.7   8.3 -236.6  6.5 Y     
IC1613   B07-38490  01 05 12.27 +02 09 18.2  30.2 -222.1  2.4 Y     
IC1613   B07-38454  01 05 12.29 +02 06 13.7  28.7 -239.9  2.4 Y     
IC1613   B07-34076  01 05 12.30 +02 07 45.1  16.5 -218.7  3.8 Y     
IC1613   B07-38397  01 05 12.66 +02 07 46.9  16.7 -230.3  3.6 Y     
IC1613   B07-42513  01 05 12.82 +02 04 58.8  11.2 -221.9  6.8 Y     
IC1613   B07-38235  01 05 13.49 +02 07 54.9  14.0 -223.5  3.9 Y     
IC1613   B07-42400  01 05 13.94 +02 06 10.2   8.4 -227.8  7.3 Y     
IC1613   B07-42193  01 05 15.42 +02 08 35.2  13.2 -230.3  4.3 Y     
IC1613   B07-42174  01 05 15.53 +02 08 52.8   7.7 -240.2  9.0 Y     
IC1613   B07-46113  01 05 16.85 +02 07 17.7  12.9 -206.5  4.8 Y     
IC1613   B07-45950  01 05 17.77 +02 07 01.8  21.2  -11.1  3.7 N v   
IC1613   B07-45843  01 05 18.50 +02 07 17.9  11.1 -234.2  4.6 Y     
IC1613   B07-53116  01 05 18.80 +02 04 09.8   3.6 -236.2 14.2 Y     
IC1613   B07-49631  01 05 19.31 +02 06 29.9   9.9 -239.0  5.9 Y     
IC1613   B07-49613  01 05 19.54 +02 08 27.2   6.0 -225.0 21.8 Y     
IC1613   B07-49595  01 05 19.70 +02 08 47.2  34.5 -226.3  2.3 Y     
IC1613   B07-53061  01 05 19.71 +02 05 12.4   8.1 -226.9  7.5 Y     
IC1613   B07-56255  01 05 19.95 +02 04 15.1   6.2 -251.8  5.4 Y     
IC1613   B07-49519  01 05 20.11 +02 06 37.2  13.0 -227.6  7.4 Y     
IC1613   B07-49513  01 05 20.21 +02 07 45.8  27.6 -230.9  3.3 Y     
IC1613   B07-52978  01 05 20.91 +02 06 30.6   9.4 -214.8  6.3 Y     
IC1613   B07-56154  01 05 21.54 +02 05 06.4   7.9 -180.8 24.4 Y     
IC1613   B07-56088  01 05 22.28 +02 04 43.9   4.7 -198.0 14.1 Y     
IC1613   B07-52731  01 05 22.61 +02 06 18.6   5.9 -257.3 15.6 Y     
IC1613   B07-56054  01 05 22.63 +02 05 24.9   5.1 -230.2 14.0 Y     
IC1613   B07-56014  01 05 23.00 +02 05 00.0   3.8 -248.1 15.2 Y     
NGC6822  M07-9512   19 44 25.92 -14 50 30.2  16.0  -25.3  2.8 Y     
NGC6822  M07-9518   19 44 25.94 -14 52 05.7  20.7 -112.0  3.7 Y     
NGC6822  M07-9630   19 44 26.35 -14 50 49.8  28.2  -89.6  2.7 Y     
NGC6822  M07-9787   19 44 26.98 -14 52 02.5  40.1  -57.6  2.4 Y     
NGC6822  M07-9903   19 44 27.44 -14 49 42.4  13.9  -38.8  4.5 Y     
NGC6822  M07-10027  19 44 27.91 -14 50 08.3  22.7  -50.5  2.4 Y     
NGC6822  M07-10044  19 44 27.95 -14 51 21.5  24.7   -6.0  2.8 N Na  
NGC6822  M07-10225  19 44 28.45 -14 50 42.3  31.8  -81.5  2.7 Y     
NGC6822  M07-10380  19 44 28.94 -14 52 39.5  33.9  -71.8  2.9 Y     
NGC6822  M07-10421  19 44 29.05 -14 50 07.6  17.3  -64.2  6.2 Y     
NGC6822  M07-10558  19 44 29.60 -14 52 15.2  12.5  -63.5  8.0 Y     
NGC6822  M07-10717  19 44 30.18 -14 52 38.4  35.5  -43.6  2.5 Y     
NGC6822  M07-10721  19 44 30.19 -14 51 59.9  14.1  -88.6  7.8 Y     
NGC6822  M07-10887  19 44 30.78 -14 53 07.3  36.8  -30.4  2.5 Y     
NGC6822  M07-10910  19 44 30.84 -14 53 25.5  31.0  -82.9  3.1 Y     
NGC6822  M07-10919  19 44 30.88 -14 49 57.4  40.2  -60.4  2.6 Y     
NGC6822  M07-10954  19 44 31.01 -14 51 26.9  57.7  -78.2  2.2 Y     
NGC6822  M07-10962  19 44 31.05 -14 52 12.8  13.3  -69.6  3.9 Y     
NGC6822  M07-11001  19 44 31.18 -14 51 23.3  75.8  -34.8  2.2 Y     
NGC6822  M07-11127  19 44 31.62 -14 48 40.2  23.5  -15.6  4.6 Y     
NGC6822  M07-11149  19 44 31.69 -14 53 39.0  40.1  -34.0  2.6 Y     
NGC6822  M07-11247  19 44 31.97 -14 53 12.6  14.1  -71.5  7.3 Y     
NGC6822  M07-11564  19 44 32.92 -14 51 54.7  29.6 -138.8  2.9 N v   
NGC6822  M07-11924  19 44 33.99 -14 52 11.0  17.4  -70.2  4.5 Y     
NGC6822  M07-11965  19 44 34.13 -14 53 44.1  45.4  -81.6  2.3 Y     
NGC6822  M07-12158  19 44 34.78 -14 53 55.8  41.2  -54.8  2.3 Y     
NGC6822  M07-12382  19 44 35.43 -14 50 49.5  35.0  -97.3  2.4 Y     
NGC6822  M07-12727  19 44 36.51 -14 51 50.3  13.3  -60.3  4.8 Y     
NGC6822  M07-13070  19 44 37.59 -14 53 32.8  50.8  -74.7  2.5 Y     
NGC6822  M07-13269  19 44 38.10 -14 47 39.7  50.9  -87.4  2.2 Y     
NGC6822  M07-13270  19 44 38.10 -14 51 58.3  35.6  -57.7  2.4 Y     
NGC6822  M07-13354  19 44 38.32 -14 50 02.5  59.9  -66.8  2.3 Y     
NGC6822  M07-13512  19 44 38.71 -14 50 40.5  35.9  -49.6  2.4 Y     
NGC6822  M07-13602  19 44 38.96 -14 48 47.4  21.8  -88.2  2.8 Y     
NGC6822  M07-13632  19 44 39.02 -14 51 43.8  14.2  -53.2  3.7 Y     
NGC6822  M07-13747  19 44 39.29 -14 49 01.2  33.8  -48.5  2.7 Y     
NGC6822  M07-13805  19 44 39.46 -14 51 09.1  54.6  -46.0  2.3 Y     
NGC6822  M07-13827  19 44 39.51 -14 49 13.5  32.0   81.2  3.2 N v   
NGC6822  M07-13868  19 44 39.62 -14 51 59.7  37.4  -75.9  2.4 Y     
NGC6822  M07-13882  19 44 39.68 -14 46 58.0  43.9  -65.2  2.2 Y     
NGC6822  M07-14067  19 44 40.14 -14 51 04.2  30.8  -81.2  2.8 Y     
NGC6822  M07-14101  19 44 40.24 -14 52 35.0  23.4  -15.2 26.0 Y     
NGC6822  M07-14116  19 44 40.27 -14 51 11.2  17.7  -74.5  4.7 Y     
NGC6822  M07-14163  19 44 40.39 -14 51 28.8  15.9  -50.2  3.3 Y     
NGC6822  M07-14199  19 44 40.48 -14 49 17.2  51.4  -78.2  2.3 Y     
NGC6822  M07-14400  19 44 40.98 -14 52 17.9  38.7  -94.1  2.5 Y     
NGC6822  M07-14500  19 44 41.18 -14 48 50.9  15.8  -28.3  4.0 Y     
NGC6822  M07-14558  19 44 41.33 -14 46 44.0  27.5  -55.8  2.6 Y     
NGC6822  M07-14578  19 44 41.38 -14 49 46.5  35.1  -70.0  2.7 Y     
NGC6822  M07-14850  19 44 41.98 -14 49 58.2  36.6  -62.0  2.8 Y     
NGC6822  M07-14915  19 44 42.08 -14 48 05.4  21.1  -85.8 20.8 Y     
NGC6822  M07-14927  19 44 42.10 -14 53 04.2  28.7  -40.9  2.5 Y     
NGC6822  M07-14948  19 44 42.15 -14 49 10.2  18.6  -46.1  5.9 Y     
NGC6822  M07-14955  19 44 42.17 -14 48 43.4  54.0  -26.9  2.4 Y     
NGC6822  M07-14998  19 44 42.26 -14 46 15.8  27.9  -69.5  3.1 Y     
NGC6822  M07-15040  19 44 42.35 -14 49 06.8  70.5   14.7  2.3 N v   
NGC6822  M07-15041  19 44 42.35 -14 52 03.0  13.9  -53.9  4.5 Y     
NGC6822  M07-15092  19 44 42.44 -14 47 55.8  47.9   80.6  2.9 N v   
NGC6822  M07-15154  19 44 42.57 -14 50 35.4  38.3  -65.6  2.5 Y     
NGC6822  M07-15216  19 44 42.71 -14 53 21.6  24.9  -81.6  3.7 Y     
NGC6822  M07-15227  19 44 42.74 -14 49 48.2  48.1  -67.4  2.3 Y     
NGC6822  M07-15242  19 44 42.78 -14 54 02.1  43.9  -51.9  2.4 Y     
NGC6822  M07-15431  19 44 43.19 -14 53 31.9  35.4  -37.3  2.4 Y     
NGC6822  M07-15441  19 44 43.21 -14 55 12.3  10.6 -107.5  5.7 Y     
NGC6822  M07-15461  19 44 43.27 -14 54 21.3  29.8   49.4  2.6 N v Na
NGC6822  M07-15493  19 44 43.33 -14 46 31.1  56.0  -91.3  2.2 Y     
NGC6822  M07-15551  19 44 43.46 -14 49 59.9  25.4  -46.7  3.2 Y     
NGC6822  M07-15562  19 44 43.49 -14 54 44.7  34.1  -69.7  2.4 Y     
NGC6822  M07-15684  19 44 43.75 -14 47 40.1  46.2  -71.8  2.7 Y     
NGC6822  M07-15685  19 44 43.75 -14 51 57.8  21.6  -49.1  2.5 Y     
NGC6822  M07-15708  19 44 43.80 -14 50 41.4  12.8  -75.0 19.1 Y     
NGC6822  M07-15833  19 44 44.05 -14 49 38.8  36.5  -30.6  2.3 Y     
NGC6822  M07-15848  19 44 44.07 -14 44 37.1  33.4  -71.5  2.4 Y     
NGC6822  M07-15931  19 44 44.21 -14 47 22.7  33.6  -48.8  3.1 Y     
NGC6822  M07-15951  19 44 44.24 -14 52 13.2  44.7  -63.0  2.3 Y     
NGC6822  M07-16067  19 44 44.45 -14 52 45.2  38.9  -62.9  2.4 Y     
NGC6822  M07-16175  19 44 44.66 -14 47 59.3  45.2  -40.6  2.3 Y     
NGC6822  M07-16330  19 44 44.95 -14 55 46.1  17.7  -25.5  3.4 Y     
NGC6822  M07-16425  19 44 45.13 -14 54 48.8  12.0  -50.8  4.3 Y     
NGC6822  M07-16432  19 44 45.14 -14 54 18.0  11.1  -23.0  6.4 Y     
NGC6822  M07-16442  19 44 45.16 -14 47 08.2  33.0  -48.3  2.4 Y     
NGC6822  M07-16603  19 44 45.44 -14 48 17.8  46.6  -82.6  2.3 Y     
NGC6822  M07-16646  19 44 45.52 -14 50 51.9   9.6 -102.7  4.5 Y     
NGC6822  M07-16694  19 44 45.62 -14 54 06.2  41.7  -34.0  2.5 Y     
NGC6822  M07-16699  19 44 45.63 -14 49 09.6  26.9  -78.5  2.7 Y     
NGC6822  M07-16722  19 44 45.67 -14 47 02.6  12.6  -74.3  6.1 Y     
NGC6822  M07-16765  19 44 45.74 -14 42 54.5   8.8  -67.0  6.5 Y     
NGC6822  M07-16876  19 44 45.93 -14 54 50.6  55.5  -87.6  2.3 N Na  
NGC6822  M07-16963  19 44 46.09 -14 44 15.2  49.1  -55.7  2.2 Y     
NGC6822  M07-17137  19 44 46.38 -14 49 05.4  48.7  -78.6  2.3 Y     
NGC6822  M07-17134  19 44 46.38 -14 43 06.2  27.4  -63.6  2.4 Y     
NGC6822  M07-17229  19 44 46.54 -14 48 11.0  54.2  -42.4  2.3 Y     
NGC6822  M07-17293  19 44 46.65 -14 47 16.6  29.8  -84.1  2.5 Y     
NGC6822  M07-17446  19 44 46.90 -14 49 16.0  50.5  -76.7  2.2 Y     
NGC6822  M07-17752  19 44 47.42 -14 41 57.8  44.6 -100.9  2.6 Y     
NGC6822  M07-17771  19 44 47.45 -14 49 09.7  50.4   60.6  2.4 N v Na
NGC6822  M07-17778  19 44 47.46 -14 49 42.3  14.5  -28.4  4.6 Y     
NGC6822  M07-17776  19 44 47.46 -14 54 16.6  37.1  -30.2  2.3 Y     
NGC6822  M07-17777  19 44 47.46 -14 54 28.4  39.2  -47.1  2.3 Y     
NGC6822  M07-17899  19 44 47.66 -14 47 36.2  21.5 -193.0  3.5 N v   
NGC6822  M07-17914  19 44 47.68 -14 53 22.4  18.9  -36.5  3.5 Y     
NGC6822  M07-17950  19 44 47.73 -14 55 36.2  39.1  -88.6  3.0 Y     
NGC6822  M07-18147  19 44 48.02 -14 45 44.7  13.6  -52.1  5.4 Y     
NGC6822  M07-18194  19 44 48.09 -14 48 54.8  49.9  -45.8  2.2 Y     
NGC6822  M07-18215  19 44 48.12 -14 51 21.4  41.1  -43.8  2.2 Y     
NGC6822  M07-18364  19 44 48.33 -14 47 21.6  44.0  -79.4  2.3 Y     
NGC6822  M07-18427  19 44 48.44 -14 43 30.6   6.6  -23.1  5.8 Y     
NGC6822  M07-18472  19 44 48.50 -14 51 19.5  45.5  -41.6  2.2 Y     
NGC6822  M07-18598  19 44 48.69 -14 41 37.5  22.4  -51.5  3.5 Y     
NGC6822  M07-18641  19 44 48.76 -14 48 09.4  40.6  -28.8  2.3 Y     
NGC6822  M07-18694  19 44 48.84 -14 53 38.4  17.6  -65.8  3.3 Y     
NGC6822  M07-18844  19 44 49.03 -14 49 13.7  73.5   50.7  2.2 N v   
NGC6822  M07-18860  19 44 49.06 -14 48 17.7  18.6  -52.1  2.9 Y     
NGC6822  M07-18940  19 44 49.17 -14 54 49.3  28.0  -19.9  2.4 Y     
NGC6822  M07-19026  19 44 49.29 -14 46 12.7  26.0  -87.0  2.9 Y     
NGC6822  M07-19095  19 44 49.39 -14 42 31.4  56.8  -10.1  2.2 N Na  
NGC6822  M07-19529  19 44 49.94 -14 46 48.7  16.8 -120.0  3.2 N v   
NGC6822  M07-19593  19 44 50.04 -14 46 30.1  43.6  -91.0  2.3 Y     
NGC6822  M07-19663  19 44 50.15 -14 42 27.8  12.9  -37.5  5.1 Y     
NGC6822  M07-19779  19 44 50.28 -14 48 55.5  28.7  -37.3  2.7 Y     
NGC6822  M07-19964  19 44 50.53 -14 54 15.4  18.9  111.8  4.0 N v   
NGC6822  M07-20272  19 44 50.96 -14 50 32.2  23.2 -101.2  2.8 Y     
NGC6822  M07-20279  19 44 50.97 -14 52 42.9  13.0  -34.1  4.2 Y     
NGC6822  M07-20306  19 44 50.99 -14 46 33.6  27.2 -103.9  2.9 Y     
NGC6822  M07-20335  19 44 51.02 -14 56 11.4  22.3 -116.6  4.3 Y     
NGC6822  M07-20377  19 44 51.07 -14 50 56.1  14.9  -34.2  3.0 Y     
NGC6822  M07-20400  19 44 51.09 -14 50 22.9   9.4  -66.6  6.6 Y     
NGC6822  M07-20457  19 44 51.18 -14 43 31.6  21.3  -32.8  3.0 Y     
NGC6822  M07-20523  19 44 51.26 -14 56 19.1  43.3  -85.0  2.4 Y     
NGC6822  M07-20590  19 44 51.35 -14 47 31.8  25.3  -39.0  4.0 Y     
NGC6822  M07-20747  19 44 51.56 -14 40 47.8  43.4  -24.2  2.5 Y     
NGC6822  M07-20896  19 44 51.73 -14 51 28.0  30.3  -49.8  2.4 Y     
NGC6822  M07-20960  19 44 51.81 -14 44 51.1  55.4  -74.4  2.2 Y     
NGC6822  M07-21271  19 44 52.18 -14 51 42.5  21.3  -28.2  3.3 Y     
NGC6822  M07-21431  19 44 52.35 -14 54 21.1  22.1  -37.7  3.1 Y     
NGC6822  M07-21444  19 44 52.36 -14 51 49.3  36.2  -60.7  2.3 Y     
NGC6822  M07-21518  19 44 52.46 -14 56 00.9  22.4  -89.1  3.9 Y     
NGC6822  M07-21535  19 44 52.48 -14 46 14.9  29.0  -21.5  2.3 Y     
NGC6822  M07-21547  19 44 52.50 -14 44 23.6  54.4  -81.4  2.2 Y     
NGC6822  M07-21728  19 44 52.71 -14 44 49.4  17.1  -37.0  2.9 Y     
NGC6822  M07-22010  19 44 53.02 -14 46 35.9  49.7  -63.3  2.2 Y     
NGC6822  M07-22022  19 44 53.03 -14 56 16.6  38.3 -161.6  2.3 N v   
NGC6822  M07-22121  19 44 53.16 -14 40 50.4  23.6  -74.0  3.0 Y     
NGC6822  M07-22254  19 44 53.31 -14 46 06.8  44.1  -37.8  2.2 Y     
NGC6822  M07-22322  19 44 53.39 -14 45 27.7  42.7  -48.3  2.3 Y     
NGC6822  M07-22336  19 44 53.40 -14 51 32.7  34.8  -68.2  2.4 Y     
NGC6822  M07-22473  19 44 53.55 -14 46 29.7   9.7  -54.9  6.4 Y     
NGC6822  M07-22479  19 44 53.55 -14 51 28.9  13.7  -16.1  4.1 Y     
NGC6822  M07-22489  19 44 53.56 -14 46 46.3  42.4  -86.0  2.3 Y     
NGC6822  M07-22584  19 44 53.65 -14 52 22.7  37.4  -49.3  2.6 Y     
NGC6822  M07-22601  19 44 53.67 -14 45 35.5  37.8  -67.0  2.3 Y     
NGC6822  M07-22699  19 44 53.77 -14 45 42.0  18.1 -100.2  4.1 Y     
NGC6822  M07-22958  19 44 54.04 -14 44 02.8  14.8  -80.0  4.6 Y     
NGC6822  M07-23072  19 44 54.16 -14 54 59.3  15.2  -44.3  3.8 Y     
NGC6822  M07-23204  19 44 54.30 -14 45 18.8  39.9  -40.3  2.3 Y     
NGC6822  M07-23248  19 44 54.34 -14 54 33.7  10.4  -53.1  8.8 Y     
NGC6822  M07-23349  19 44 54.46 -14 47 23.0  24.9  -48.4  3.0 Y     
NGC6822  M07-23374  19 44 54.48 -14 46 04.8  29.9  -20.7  2.4 Y     
NGC6822  M07-23544  19 44 54.72 -14 46 29.3  44.1  -34.2  2.3 Y     
NGC6822  M07-23882  19 44 55.28 -14 46 00.8  11.4  -88.1  3.4 Y     
NGC6822  M07-24020  19 44 55.48 -14 50 05.3  59.7  -27.2  2.2 Y     
NGC6822  M07-24021  19 44 55.49 -14 54 19.3  23.7  -48.0  2.8 Y     
NGC6822  M07-24057  19 44 55.55 -14 50 52.6  42.7  -41.2  2.3 Y     
NGC6822  M07-24452  19 44 56.00 -14 41 38.6  10.3  -50.8  6.4 Y     
NGC6822  M07-24457  19 44 56.01 -14 41 00.1  48.3  -74.6  2.3 Y     
NGC6822  M07-24683  19 44 56.30 -14 50 30.7  30.8  -23.6  2.4 Y     
NGC6822  M07-24744  19 44 56.37 -14 46 16.1  33.5  -13.2  2.7 Y     
NGC6822  M07-24862  19 44 56.50 -14 44 54.1   7.3  -60.5  3.7 Y     
NGC6822  M07-25007  19 44 56.65 -14 44 16.1  34.6  -67.2  2.6 Y     
NGC6822  M07-25157  19 44 56.83 -14 44 51.8  11.4  -35.9  4.2 Y     
NGC6822  M07-25178  19 44 56.87 -14 54 26.1  43.6  -56.4  2.2 Y     
NGC6822  M07-25375  19 44 57.09 -14 53 23.4  43.8  -34.3  2.3 Y     
NGC6822  M07-25632  19 44 57.37 -14 53 46.1  55.6  -63.0  2.2 Y     
NGC6822  M07-25731  19 44 57.48 -14 52 51.5  41.3  -71.5  2.3 Y     
NGC6822  M07-25775  19 44 57.52 -14 41 47.0  45.4 -103.1  2.3 Y     
NGC6822  M07-25808  19 44 57.57 -14 43 03.2  22.8  -38.0  3.3 Y     
NGC6822  M07-25862  19 44 57.65 -14 49 33.2  22.9  -61.7  3.1 Y     
NGC6822  M07-25930  19 44 57.73 -14 44 08.4  43.6  -78.2  2.3 Y     
NGC6822  M07-26018  19 44 57.83 -14 50 07.2  18.4  -17.3  5.9 Y     
NGC6822  M07-26157  19 44 57.98 -14 43 54.9  45.3  -55.5  2.3 Y     
NGC6822  M07-26248  19 44 58.08 -14 45 58.7  20.8  -78.4  2.6 Y     
NGC6822  M07-26290  19 44 58.13 -14 49 32.0  30.2  -35.6  2.4 Y     
NGC6822  M07-26594  19 44 58.48 -14 40 05.3 164.2   56.9  2.1 N v   
NGC6822  M07-26806  19 44 58.72 -14 43 03.2  14.1  -41.8  5.4 Y     
NGC6822  M07-26823  19 44 58.75 -14 44 07.0  37.4  -41.4  2.3 Y     
NGC6822  M07-26846  19 44 58.77 -14 52 37.0  13.2  -85.3 25.3 Y     
NGC6822  M07-26936  19 44 58.88 -14 49 08.4  29.9  -66.1  2.3 Y     
NGC6822  M07-27044  19 44 59.01 -14 51 12.9  22.5  -32.8  5.5 Y     
NGC6822  M07-27166  19 44 59.15 -14 40 48.7  24.2  -63.7  2.9 Y     
NGC6822  M07-27173  19 44 59.16 -14 44 16.2  47.2  -46.1  2.2 Y     
NGC6822  M07-27181  19 44 59.17 -14 50 03.5  37.6  -11.8  3.1 Y     
NGC6822  M07-27212  19 44 59.21 -14 50 51.0  32.3  -28.3  2.4 Y     
NGC6822  M07-27314  19 44 59.32 -14 39 46.0  31.6  -77.6  2.4 Y     
NGC6822  M07-27474  19 44 59.49 -14 48 52.7  17.5  -39.2  3.0 Y     
NGC6822  M07-27561  19 44 59.59 -14 50 29.9  24.4  -54.2  3.4 Y     
NGC6822  M07-27585  19 44 59.62 -14 42 22.2  28.6  -66.2  2.7 Y     
NGC6822  M07-27662  19 44 59.70 -14 41 44.4  56.9  -43.7  2.2 Y     
NGC6822  M07-27702  19 44 59.74 -14 44 31.9  28.8  -68.8  3.2 Y     
NGC6822  M07-27824  19 44 59.89 -14 51 26.4  38.8  -44.0  2.7 Y     
NGC6822  M07-27828  19 44 59.90 -14 42 30.0   8.9  -57.7  6.1 Y     
NGC6822  M07-27903  19 44 59.99 -14 42 53.5  33.7  -46.6  2.3 Y     
NGC6822  M07-28092  19 45 00.20 -14 44 04.3  23.0  -95.0  2.3 Y     
NGC6822  M07-28120  19 45 00.23 -14 42 44.7  40.7  -40.2  2.2 Y     
NGC6822  M07-28203  19 45 00.35 -14 43 02.0  14.2  -68.8  5.0 Y     
NGC6822  M07-28298  19 45 00.45 -14 42 03.1  39.6  -47.1  2.2 Y     
NGC6822  M07-28341  19 45 00.50 -14 42 24.6  36.4  -35.4  2.3 Y     
NGC6822  M07-28481  19 45 00.68 -14 47 59.6  12.9  -51.7  3.5 Y     
NGC6822  M07-28771  19 45 01.04 -14 43 19.0  51.0   -1.8  2.3 Y     
NGC6822  M07-28805  19 45 01.09 -14 51 26.3  25.3  -62.2  2.8 Y     
NGC6822  M07-28906  19 45 01.21 -14 41 01.6  13.3  -44.8  4.2 Y     
NGC6822  M07-29170  19 45 01.54 -14 52 25.9  32.7  -26.1  2.6 Y     
NGC6822  M07-29205  19 45 01.58 -14 52 13.9  30.1  -45.2  2.4 Y     
NGC6822  M07-29229  19 45 01.61 -14 52 52.3  41.8   -0.4  2.3 Y     
NGC6822  M07-29557  19 45 02.07 -14 49 10.1  56.1  -49.3  2.2 Y     
NGC6822  M07-29608  19 45 02.13 -14 42 55.5  40.9  -65.6  2.3 Y     
NGC6822  M07-29673  19 45 02.21 -14 47 19.1  20.1  -88.7  2.9 Y     
NGC6822  M07-29769  19 45 02.34 -14 43 09.7  39.7  -21.5  2.3 Y     
NGC6822  M07-30016  19 45 02.70 -14 45 30.5  18.2  -36.8  3.6 Y     
NGC6822  M07-30039  19 45 02.72 -14 49 59.9  41.7  -54.9  2.3 Y     
NGC6822  M07-30336  19 45 03.11 -14 50 34.0  18.0  -13.2  4.7 Y     
NGC6822  M07-30411  19 45 03.22 -14 52 51.5  37.3  -53.3  2.3 Y     
NGC6822  M07-30455  19 45 03.28 -14 50 51.4  54.4  -26.2  2.3 Y     
NGC6822  M07-30541  19 45 03.39 -14 48 45.4  37.4  -49.1  2.4 Y     
NGC6822  M07-30660  19 45 03.57 -14 48 20.7  54.1  -14.7  2.3 Y     
NGC6822  M07-30709  19 45 03.64 -14 47 51.0  41.3  -25.3  2.3 Y     
NGC6822  M07-30714  19 45 03.64 -14 45 44.3   9.8  -45.1  3.2 Y     
NGC6822  M07-30762  19 45 03.71 -14 48 09.4  34.1  -58.3  3.6 Y     
NGC6822  M07-30790  19 45 03.74 -14 49 57.8  43.3  -23.8  2.2 Y     
NGC6822  M07-30831  19 45 03.81 -14 48 04.2  68.2  -28.0  2.2 N Na  
NGC6822  M07-30977  19 45 04.00 -14 39 51.7  23.5  -54.7  2.9 Y     
NGC6822  M07-31021  19 45 04.07 -14 43 41.3  22.7  -69.0  3.3 Y     
NGC6822  M07-31049  19 45 04.11 -14 45 25.8  10.9  -84.8  6.8 Y     
NGC6822  M07-31124  19 45 04.21 -14 41 55.5  12.0  -71.5  4.8 Y     
NGC6822  M07-31159  19 45 04.26 -14 46 32.7  34.3  -93.2  2.4 Y     
NGC6822  M07-31160  19 45 04.26 -14 52 17.2  25.5  -60.8  2.5 Y     
NGC6822  M07-31251  19 45 04.38 -14 49 42.2  16.6  -73.8  6.9 Y     
NGC6822  M07-31295  19 45 04.44 -14 44 42.2  21.7  -35.0  2.6 Y     
NGC6822  M07-31308  19 45 04.46 -14 44 37.2  14.9  -19.3  3.6 Y     
NGC6822  M07-31391  19 45 04.56 -14 48 49.0  32.8  -49.0  2.3 Y     
NGC6822  M07-31404  19 45 04.58 -14 48 04.8  33.2  -31.2  2.4 Y     
NGC6822  M07-31754  19 45 05.06 -14 46 02.5  13.5  -55.5  3.1 Y     
NGC6822  M07-31908  19 45 05.25 -14 40 45.2  22.3  -31.6  3.1 Y     
NGC6822  M07-32011  19 45 05.39 -14 42 30.3  40.5  -45.1  2.3 Y     
NGC6822  M07-32012  19 45 05.39 -14 47 21.6  29.7  147.1  2.7 N v   
NGC6822  M07-32090  19 45 05.48 -14 50 19.1  33.1  -64.9  2.2 Y     
NGC6822  M07-32107  19 45 05.51 -14 45 17.9  35.0  -63.5  2.5 Y     
NGC6822  M07-32221  19 45 05.67 -14 51 43.3  50.2  -55.6  2.2 Y     
NGC6822  M07-32236  19 45 05.69 -14 45 47.4  36.1  -63.4  2.4 Y     
NGC6822  M07-32253  19 45 05.70 -14 47 45.5  12.6  -34.7  3.9 Y     
NGC6822  M07-32471  19 45 06.03 -14 44 46.3   8.2    4.5  4.3 Y     
NGC6822  M07-32463  19 45 06.03 -14 49 14.9  28.1  -36.9  2.3 Y     
NGC6822  M07-32518  19 45 06.10 -14 50 08.4  19.1  -89.1  3.2 Y     
NGC6822  M07-32554  19 45 06.14 -14 47 44.2  24.1  -56.5  2.6 Y     
NGC6822  M07-32558  19 45 06.15 -14 50 03.7  31.0  -51.6  2.3 Y     
NGC6822  M07-32615  19 45 06.23 -14 40 43.5  36.9  -66.0  2.4 Y     
NGC6822  M07-32702  19 45 06.35 -14 45 20.4  26.0  -19.6  2.8 Y     
NGC6822  M07-32738  19 45 06.40 -14 45 36.3  23.3  -67.5  2.7 Y     
NGC6822  M07-32744  19 45 06.41 -14 40 30.5  36.0  -46.9  2.4 Y     
NGC6822  M07-32785  19 45 06.47 -14 42 29.4  18.2  -68.7  3.6 Y     
NGC6822  M07-32824  19 45 06.53 -14 50 59.1  13.9  -43.7  3.8 Y     
NGC6822  M07-32851  19 45 06.57 -14 47 42.8  26.4  -81.8  2.4 Y     
NGC6822  M07-32968  19 45 06.77 -14 44 10.6   9.1  -62.0  6.9 Y     
NGC6822  M07-33008  19 45 06.83 -14 43 27.5  24.2  -74.1  2.8 Y     
NGC6822  M07-33076  19 45 06.95 -14 46 35.7  11.5  -36.8  3.7 Y     
NGC6822  M07-33423  19 45 07.52 -14 51 49.0  44.6 -155.9  2.1 N v   
NGC6822  M07-33428  19 45 07.53 -14 41 16.6  28.9  -45.9  3.1 Y     
NGC6822  M07-33452  19 45 07.57 -14 44 01.6  31.9  -22.5  2.3 Y     
NGC6822  M07-33683  19 45 07.93 -14 40 49.9  26.8  -58.9  3.1 Y     
NGC6822  M07-33721  19 45 07.98 -14 47 14.9  25.1  -47.0  2.5 Y     
NGC6822  M07-33902  19 45 08.27 -14 45 48.1  21.4  -29.7  2.8 Y     
NGC6822  M07-33943  19 45 08.34 -14 41 43.6  15.1  -48.4  4.4 Y     
NGC6822  M07-34009  19 45 08.44 -14 47 38.0  20.2  -44.8  3.7 Y     
NGC6822  M07-34030  19 45 08.48 -14 40 26.6  29.2  198.8 10.0 N v   
NGC6822  M07-34104  19 45 08.60 -14 40 44.1   8.7 -108.4  4.9 Y     
NGC6822  M07-34138  19 45 08.67 -14 47 26.3  26.3  -17.2  2.4 Y     
NGC6822  M07-34224  19 45 08.79 -14 41 22.5  33.5  -68.0  2.4 Y     
NGC6822  M07-34227  19 45 08.79 -14 47 57.8  17.0   -7.0  2.7 Y     
NGC6822  M07-34750  19 45 09.62 -14 45 44.9  11.2  -22.2  3.6 Y     
NGC6822  M07-34776  19 45 09.66 -14 46 55.0  26.1  -66.1  2.3 Y     
NGC6822  M07-35341  19 45 10.64 -14 42 49.0  40.7  -44.6  2.2 Y     
NGC6822  M07-35640  19 45 11.12 -14 41 01.6  21.7  -25.9  3.5 Y     
NGC6822  M07-35729  19 45 11.28 -14 44 56.7  54.8   59.4  2.2 N v   
NGC6822  M07-35996  19 45 11.81 -14 45 12.3  23.5  -64.9  2.6 Y     
NGC6822  M07-36208  19 45 12.21 -14 44 21.4  33.2  -44.2  2.5 Y     
NGC6822  M07-36624  19 45 13.01 -14 46 58.9  27.6  -20.9  2.3 Y     
NGC6822  M07-36975  19 45 13.68 -14 43 21.7  41.2  -40.5  2.2 Y     
NGC6822  M07-37253  19 45 14.26 -14 48 22.1  33.8  -29.5  2.3 Y     
NGC6822  M07-37407  19 45 14.56 -14 42 37.7  10.4  -40.3  4.4 Y     
NGC6822  M07-37662  19 45 15.11 -14 43 17.9  29.0  -61.3  2.3 Y     
NGC6822  M07-37754  19 45 15.32 -14 45 38.9  41.2  -28.7  2.2 Y     
NGC6822  M07-37954  19 45 15.75 -14 44 22.4  16.3  -37.1  3.5 Y     
NGC6822  M07-38047  19 45 15.93 -14 48 02.9  19.7  -83.5  4.4 Y     
NGC6822  M07-38175  19 45 16.19 -14 47 48.7  35.3  -58.0  2.2 Y     
NGC6822  M07-38306  19 45 16.52 -14 46 37.1  18.3  -79.7  3.4 Y     
NGC6822  M07-38497  19 45 16.95 -14 43 04.5   8.7  -35.8  5.3 Y     
NGC6822  M07-38645  19 45 17.29 -14 44 46.8  41.4  -22.0  2.2 Y     
NGC6822  M07-38726  19 45 17.47 -14 44 01.2  15.4  -46.2  4.3 Y     
NGC6822  M07-39089  19 45 18.37 -14 45 07.0  61.0   51.2  2.2 N v Na
NGC6822  M07-39444  19 45 19.32 -14 45 00.1  15.0  -26.8  3.5 Y     
NGC6822  M07-39457  19 45 19.36 -14 45 38.2  10.5  -46.1  4.2 Y     
NGC6822  M07-39483  19 45 19.43 -14 45 59.9  12.7  -89.6  7.8 Y     
NGC6822  M07-39625  19 45 19.85 -14 43 45.1  36.8  -36.3  2.4 Y     
NGC6822  M07-39670  19 45 20.00 -14 45 49.2  25.0  -64.8  8.6 Y     
NGC6822  M07-39710  19 45 20.10 -14 42 26.7  16.5  -47.7  3.0 Y     
NGC6822  M07-40089  19 45 21.06 -14 45 26.1  26.3  -13.0  3.3 Y     
NGC6822  M07-40197  19 45 21.36 -14 42 22.4  19.5  -68.7  2.4 Y     
NGC6822  M07-40601  19 45 22.45 -14 43 05.0  45.4   38.3  2.2 N v   
NGC6822  M07-40933  19 45 23.27 -14 45 20.3   9.0  -34.5  7.7 Y     
NGC6822  M07-40988  19 45 23.43 -14 45 10.9  13.7  -45.5  3.9 Y     
NGC6822  M07-41163  19 45 23.92 -14 45 10.2  14.2  -52.1  3.2 Y     
NGC6822  M07-41258  19 45 24.22 -14 43 09.8  34.9  -90.6  2.4 Y     
NGC6822  M07-41566  19 45 25.12 -14 43 40.7  18.6  -29.6  4.2 Y     
NGC6822  M07-41671  19 45 25.45 -14 43 09.9  24.3 -112.1  2.6 Y     
NGC6822  M07-42197  19 45 27.15 -14 43 42.4  25.5  -94.9  2.6 Y     
VV124    11688      09 15 11.82 +52 50 12.4  15.5 -506.0  3.1 N v   
VV124    3705       09 15 15.45 +52 51 59.3  25.6   31.5  2.7 N v Na
VV124    7917       09 15 19.79 +52 50 49.5  13.0  -40.1  4.8 Y     
VV124    12620      09 15 23.01 +52 50 03.1  13.6 -554.4  3.3 N v   
VV124    2109       09 15 24.36 +52 53 03.5  17.1  -43.0  3.1 N Na  
VV124    11073      09 15 24.87 +52 50 19.2  14.8  -30.4  3.9 Y     
VV124    2411       09 15 27.51 +52 52 51.4  12.1  -82.9  3.7 N v Na
VV124    3018       09 15 31.28 +52 52 25.4  17.2  -69.0  4.4 N v   
VV124    4974       09 15 32.72 +52 51 27.7  14.2  -30.7  4.9 N Na  
VV124    17428      09 15 36.65 +52 48 05.5  14.4  196.1  4.3 N v   
VV124    10973      09 15 40.95 +52 50 20.6  15.2   -8.3  3.5 Y     
VV124    11786      09 15 41.95 +52 50 11.9  18.6  -28.4  3.9 Y     
VV124    9654       09 15 43.04 +52 50 32.9  14.2  -22.0  5.1 Y     
VV124    6832       09 15 45.55 +52 51 01.7  14.8  -28.9  4.1 Y     
VV124    11832      09 15 47.01 +52 50 11.7   9.1  -21.5  8.1 Y     
VV124    14150      09 15 48.05 +52 49 45.4  13.5  -41.6  4.7 Y     
VV124    15086      09 15 48.68 +52 49 28.8  18.6  -28.3  3.1 Y     
VV124    14111      09 15 49.19 +52 49 46.1  10.4  -20.5  6.4 Y     
VV124    13105      09 15 50.03 +52 49 58.4  23.8   -6.7  3.2 Y     
VV124    12294      09 15 50.73 +52 50 07.0  11.8  -35.0  4.2 Y     
VV124    11104      09 15 51.23 +52 50 19.4  17.8  -42.9  3.2 Y     
VV124    9721       09 15 51.72 +52 50 32.4  14.8  -32.3  2.9 Y     
VV124    12275      09 15 52.39 +52 50 07.2  14.6  -22.4  3.6 Y     
VV124    10283      09 15 53.20 +52 50 27.4  38.9   14.8  2.3 N v Na
VV124    7935       09 15 53.54 +52 50 50.0  15.1  -27.6  4.6 Y     
VV124    8176       09 15 54.07 +52 50 47.7  10.0  -29.7  4.8 Y     
VV124    11089      09 15 54.78 +52 50 19.7  13.7  -27.3  3.8 Y     
VV124    8897       09 15 55.16 +52 50 40.4  12.4  -50.1  4.2 Y     
VV124    12717      09 15 55.96 +52 50 02.7  15.7  -17.8  3.9 Y     
VV124    10534      09 15 56.26 +52 50 25.2  17.4  -34.7  3.1 Y     
VV124    4591       09 15 56.78 +52 51 35.8  20.7  -39.2  2.8 Y     
VV124    13321      09 15 57.02 +52 49 56.0  16.1  -26.3  4.2 Y     
VV124    9265       09 15 57.78 +52 50 36.7  16.6  -40.3  3.4 Y     
VV124    7221       09 15 58.11 +52 50 57.7  17.1  -36.3  3.4 Y     
VV124    8862       09 15 58.77 +52 50 40.8  12.2  -27.0  4.1 Y     
VV124    11997      09 15 59.54 +52 50 10.3  14.4  -25.4  3.8 Y     
VV124    6028       09 16 00.02 +52 51 11.9   9.0  -24.8  5.7 Y     
VV124    9378       09 16 00.79 +52 50 35.8  19.1  -26.2  2.7 Y     
VV124    4948       09 16 01.57 +52 51 28.7  17.4  -35.8  3.5 Y     
VV124    12950      09 16 01.62 +52 50 00.3  11.8  -25.6  3.2 Y     
VV124    5337       09 16 03.05 +52 51 21.7  12.4  -46.5  3.8 Y     
VV124    13043      09 16 03.17 +52 49 59.3   8.1  -19.9  3.4 Y     
VV124    7296       09 16 03.74 +52 50 56.9   7.2  -31.2  6.0 Y     
VV124    5519       09 16 04.58 +52 51 19.0  10.4  -35.9  5.1 Y     
VV124    12844      09 16 04.67 +52 50 01.5   7.7  -31.2  5.6 Y     
VV124    11816      09 16 05.58 +52 50 12.1   7.1  -16.7  9.5 Y     
VV124    13480      09 16 06.24 +52 49 54.1  11.6  -41.1  3.8 Y     
VV124    9565       09 16 06.53 +52 50 34.0  11.4  -19.0  3.4 Y     
VV124    14306      09 16 07.40 +52 49 43.4  10.3   -9.3  6.7 Y     
VV124    5416       09 16 07.63 +52 51 20.5  12.5  -11.8  4.4 Y     
VV124    5554       09 16 08.14 +52 51 18.4  13.8  -20.9  3.4 Y     
VV124    13658      09 16 09.82 +52 49 52.2  14.0   -5.0  4.6 Y     
VV124    13756      09 16 10.36 +52 49 51.0  36.1  -25.8  2.4 N Na  
VV124    5747       09 16 10.73 +52 51 15.6  10.2  -22.6  4.6 Y     
VV124    13493      09 16 10.85 +52 49 54.1  10.3  -36.3  3.9 Y     
VV124    5313       09 16 11.17 +52 51 22.2  10.4  -25.1  6.4 Y     
VV124    3252       09 16 11.22 +52 52 17.7  13.9  -38.9  3.6 Y     
VV124    13961      09 16 12.89 +52 49 48.2  15.4  -16.8  4.4 Y     
VV124    12752      09 16 13.26 +52 50 02.6  17.4  -32.2  3.3 Y     
VV124    10793      09 16 13.66 +52 50 22.6  20.9  -44.3  3.0 Y     
VV124    6192       09 16 13.83 +52 51 09.7  12.4  -31.6  6.9 Y     
VV124    8445       09 16 14.58 +52 50 45.0  25.1  -48.2  3.3 Y     
VV124    6113       09 16 15.98 +52 51 10.8  11.3  -28.3  3.8 Y     
VV124    8979       09 16 17.19 +52 50 39.7  10.0  -27.3  5.1 Y     
VV124    9994       09 16 17.79 +52 50 30.2  17.2  -24.0  3.2 Y     
VV124    15285      09 16 19.40 +52 49 25.0  14.6  -30.9  5.8 Y     
VV124    7392       09 16 19.83 +52 50 56.0  10.0  -62.4  5.6 N v   
VV124    8708       09 16 20.74 +52 50 42.4  17.2  -27.0  3.6 Y     
VV124    7689       09 16 21.17 +52 50 52.7  15.9  -36.5  4.2 Y     
VV124    8698       09 16 22.84 +52 50 42.5  12.9  -40.1  3.6 Y     
VV124    8834       09 16 23.37 +52 50 41.1  10.3  -30.6  5.4 Y     
VV124    5875       09 16 23.85 +52 51 13.9  20.0  -60.8  3.3 N v   
VV124    15626      09 16 29.79 +52 49 15.2   8.7   51.9  8.6 N v   
VV124    10561      09 16 32.29 +52 50 25.0   9.4  -16.1  6.0 Y     
VV124    2149       09 16 34.85 +52 53 02.6  13.1  357.7  9.2 N v   
VV124    3631       09 16 37.05 +52 52 02.7  24.2  859.3 28.5 N v   
VV124    1167       09 16 37.50 +52 53 47.8  14.3  879.0 23.5 N v   
VV124    8975       09 16 38.33 +52 50 39.7  17.2 -115.2  3.4 N v   
VV124    8693       09 16 39.22 +52 50 42.5  10.5  -27.6  5.4 Y     
VV124    13380      09 16 43.59 +52 49 55.5   7.6  -30.5  6.7 Y     
VV124    5090       09 16 46.31 +52 51 25.8  15.6  -31.1  4.2 Y     
VV124    2893       09 16 49.04 +52 52 30.8  27.9   42.6  2.6 N v Na
VV124    5221       09 16 50.78 +52 51 23.4  11.0  -50.3  5.9 Y     
VV124    13539      09 16 52.11 +52 49 53.5  25.6   29.1  3.1 N v Na
VV124    6304       09 16 52.44 +52 51 08.1  11.1  419.0 16.4 N v   
VV124    3503       09 16 55.21 +52 52 06.7  13.1  -35.5  5.5 Y     
VV124    5248       09 16 56.74 +52 51 22.8   7.2    0.1 13.1 Y     
Pegasus  258783     23 28 10.28 +14 48 41.8   6.2 -186.3  4.3 Y     
Pegasus  258789     23 28 10.80 +14 48 47.2   8.8 -199.2  5.5 Y     
Pegasus  258162     23 28 12.56 +14 48 44.4  33.2 -190.1  2.9 Y     
Pegasus  258840     23 28 14.10 +14 47 34.5  17.3 -200.2  3.3 Y     
Pegasus  258845     23 28 14.25 +14 48 15.7  17.2 -198.9  4.1 Y     
Pegasus  258132     23 28 15.15 +14 45 43.2   9.8 -198.8  5.5 Y     
Pegasus  258860     23 28 15.34 +14 47 38.6  29.6 -199.6  2.4 Y     
Pegasus  258880     23 28 15.56 +14 49 56.7  17.7 -203.0  2.9 Y     
Pegasus  257760     23 28 15.82 +14 48 21.8  18.5 -191.0  3.3 Y     
Pegasus  258099     23 28 15.97 +14 49 07.0  29.9 -194.2  2.2 Y     
Pegasus  258431     23 28 16.42 +14 45 08.9   8.8 -175.4  2.2 Y     
Pegasus  258885     23 28 16.98 +14 46 27.7  28.2 -202.3  2.5 Y     
Pegasus  258906     23 28 17.75 +14 48 27.2  32.8 -200.7  2.8 Y     
Pegasus  258925     23 28 18.56 +14 46 52.5  21.7 -203.4  2.8 Y     
Pegasus  258946     23 28 19.07 +14 47 26.1  18.1 -188.1  3.0 Y     
Pegasus  258949     23 28 19.34 +14 46 49.1   9.1 -180.9  2.2 Y     
Pegasus  258966     23 28 20.13 +14 46 12.0  34.4 -176.4  2.5 Y     
Pegasus  259008     23 28 20.68 +14 47 23.4  10.2 -189.7  4.7 Y     
Pegasus  259023     23 28 21.05 +14 47 18.7  26.3 -177.8  3.6 Y     
Pegasus  259022     23 28 21.39 +14 47 16.4  22.2 -201.8  2.8 Y     
Pegasus  257824     23 28 21.72 +14 46 54.8  42.8 -192.3  2.3 Y     
Pegasus  259043     23 28 22.25 +14 46 06.5  24.6 -190.2  2.9 Y     
Pegasus  259069     23 28 23.61 +14 45 34.3  17.5 -201.4  2.8 Y     
Pegasus  259105     23 28 24.15 +14 47 08.8  18.4 -178.1  3.2 Y     
Pegasus  259086     23 28 24.29 +14 45 16.3  24.1 -199.2  2.4 Y     
Pegasus  258532     23 28 24.53 +14 45 56.6  28.2 -169.9  2.7 Y     
Pegasus  258548     23 28 24.98 +14 45 31.2  23.9 -189.6  2.5 Y     
Pegasus  324605     23 28 25.07 +14 46 49.3  13.2 -171.7  2.3 Y     
Pegasus  324609     23 28 25.08 +14 47 02.4  15.1 -165.6  4.9 Y     
Pegasus  324620     23 28 25.57 +14 45 28.3  16.6 -184.7  3.9 Y     
Pegasus  324651     23 28 25.59 +14 47 51.1  27.6 -203.2  2.5 Y     
Pegasus  323637     23 28 25.67 +14 44 34.1  17.2 -207.1  2.8 Y     
Pegasus  324607     23 28 25.69 +14 44 51.5  11.6 -188.2  3.9 Y     
Pegasus  324616     23 28 25.80 +14 45 24.3  10.1 -174.6  2.2 Y     
Pegasus  324671     23 28 26.10 +14 47 57.6  14.8 -184.6  4.0 Y     
Pegasus  324664     23 28 26.26 +14 46 48.4  15.7 -184.8  3.4 Y     
Pegasus  323876     23 28 26.29 +14 45 30.4  10.9 -196.1  2.2 Y     
Pegasus  324680     23 28 27.20 +14 44 32.0  27.2 -208.5  2.7 Y     
Pegasus  323904     23 28 28.04 +14 45 22.1  16.9 -198.3  3.2 Y     
Pegasus  324758     23 28 28.07 +14 47 21.1  13.3 -194.3  3.1 Y     
Pegasus  324798     23 28 29.27 +14 46 44.8  22.2 -189.6  3.4 Y     
Pegasus  324790     23 28 29.33 +14 45 41.6  25.7 -180.5  2.4 Y     
Pegasus  324824     23 28 30.18 +14 47 01.2  27.0 -183.2  2.7 Y     
Pegasus  324891     23 28 31.25 +14 46 26.4  31.8 -208.9  2.3 Y     
Pegasus  324890     23 28 31.72 +14 46 27.0  29.3 -188.0  2.5 Y     
Pegasus  324959     23 28 33.28 +14 47 10.8  24.6 -200.1  3.0 Y     
Pegasus  324955     23 28 33.36 +14 46 55.3  28.6 -182.2  2.4 Y     
Pegasus  324962     23 28 33.48 +14 45 56.1  36.5 -153.4  2.5 N v   
Pegasus  324014     23 28 34.52 +14 47 27.4  14.0 -192.7  4.0 Y     
Pegasus  325018     23 28 34.67 +14 47 20.2  33.2 -205.5  2.5 Y     
Pegasus  325030     23 28 34.97 +14 45 59.2  32.4 -181.3  2.4 Y     
Pegasus  323664     23 28 34.97 +14 46 36.4  34.7 -179.6  2.5 Y     
Pegasus  325050     23 28 34.97 +14 47 13.5  31.1 -191.3  2.4 Y     
Pegasus  323665     23 28 35.54 +14 46 38.1  15.9 -185.2  3.1 Y     
Pegasus  324044     23 28 36.75 +14 45 34.0  28.8 -178.7  2.7 Y     
Pegasus  324045     23 28 37.08 +14 45 30.3  24.0 -191.6  2.6 Y     
Pegasus  325122     23 28 37.54 +14 45 35.1  17.8 -192.8  2.9 Y     
Pegasus  325128     23 28 37.70 +14 47 09.7  33.3 -171.0  2.4 Y     
Pegasus  325149     23 28 38.09 +14 47 41.4  21.2 -189.1  4.7 Y     
Pegasus  325146     23 28 38.35 +14 45 52.3  32.6 -168.9  2.5 Y     
Pegasus  325166     23 28 39.55 +14 45 07.7  31.3 -179.1  2.4 Y     
Pegasus  325216     23 28 40.58 +14 45 33.5  35.0 -196.1  2.4 Y     
Pegasus  325258     23 28 41.61 +14 45 50.6  26.5 -172.6  2.8 Y     
Pegasus  324153     23 28 41.77 +14 45 10.4  24.2 -183.8  2.8 Y     
Pegasus  325286     23 28 42.14 +14 45 38.2  33.6 -188.1  2.3 Y     
Pegasus  325306     23 28 42.59 +14 45 03.7   8.9 -176.5  2.2 Y     
Pegasus  324247     23 28 44.10 +14 45 49.1  22.9 -183.3  3.1 Y     
Pegasus  323288     23 28 44.36 +14 46 39.7  29.3 -164.1  2.7 Y     
Pegasus  325374     23 28 44.44 +14 45 38.5  18.2 -157.8  3.2 Y     
Pegasus  324265     23 28 44.56 +14 45 28.9  20.1 -179.9  3.7 Y     
Pegasus  325378     23 28 44.73 +14 44 48.4  30.9 -184.6  2.6 Y     
Pegasus  324263     23 28 44.91 +14 45 29.4  37.0 -172.2  2.5 Y     
Pegasus  325434     23 28 46.05 +14 44 26.1  23.6 -164.4  3.0 Y     
Pegasus  324306     23 28 46.15 +14 43 51.1  26.1 -181.6  2.9 Y     
Pegasus  325436     23 28 46.39 +14 45 01.6  17.5 -173.0  3.6 Y     
Pegasus  325455     23 28 46.60 +14 45 32.9  23.7 -199.7  3.0 Y     
Pegasus  324315     23 28 46.88 +14 43 58.2  36.5 -129.5  3.7 N v   
Pegasus  325452     23 28 47.23 +14 42 59.1  11.7 -148.2  2.2 Y     
Pegasus  325477     23 28 47.71 +14 44 15.2  29.3 -158.3  2.5 Y     
Pegasus  325487     23 28 47.88 +14 43 51.7  31.5 -156.9  2.5 Y     
Pegasus  324348     23 28 47.90 +14 45 13.8  21.8 -192.1  3.2 Y     
Pegasus  325473     23 28 47.96 +14 42 58.7  41.7 -151.1  2.3 Y     
Pegasus  325536     23 28 49.07 +14 44 56.0  24.1 -182.1  2.8 Y     
Pegasus  325543     23 28 49.63 +14 43 26.0  19.9 -151.1  3.7 Y     
Pegasus  325555     23 28 50.02 +14 43 56.4  17.5 -172.4  3.5 Y     
Pegasus  324399     23 28 50.81 +14 41 43.1  21.1 -167.5  2.9 Y     
Pegasus  325601     23 28 51.53 +14 44 15.4  13.3 -175.5  2.2 Y     
Pegasus  324422     23 28 51.73 +14 44 02.8  51.7 -162.6  2.3 Y     
Pegasus  323573     23 28 51.77 +14 43 31.1  28.0 -150.9  2.9 Y     
Pegasus  325603     23 28 51.95 +14 43 01.3  21.1 -165.0  3.9 Y     
Pegasus  325632     23 28 53.05 +14 44 07.2  31.2 -159.6  2.5 Y     
Pegasus  325648     23 28 53.75 +14 43 53.7  22.4 -172.0  3.2 Y     
Pegasus  324443     23 28 53.94 +14 42 01.5  30.2 -156.5  2.4 Y     
Pegasus  324450     23 28 54.84 +14 42 21.2  31.0 -148.0  2.4 Y     
Pegasus  325677     23 28 55.47 +14 42 20.6  24.6 -159.0  2.6 Y     
Pegasus  325689     23 28 56.54 +14 41 14.0  18.0 -157.5  3.3 Y     
Pegasus  325693     23 28 56.81 +14 41 47.8  19.6 -151.4  3.0 Y     
Pegasus  325724     23 28 58.97 +14 41 29.8  17.1 -151.3  3.6 Y     
Pegasus  324493     23 28 59.22 +14 41 07.5  18.2 -159.3  3.1 Y     
Pegasus  325734     23 28 59.47 +14 42 14.3  27.7 -161.5  3.6 Y     
Pegasus  324499     23 28 59.60 +14 42 51.9  18.9 -185.9  3.3 Y     
Pegasus  324524     23 29 03.01 +14 41 35.1  23.4 -194.4  3.3 Y     
Pegasus  389499     23 29 04.56 +14 41 54.1  20.8 -174.2  3.8 Y     
Pegasus  389191     23 29 06.59 +14 42 50.1  26.0 -149.5  3.0 Y     
Pegasus  389527     23 29 07.87 +14 42 22.9  29.1 -167.8  2.6 Y     
LeoA     29857      09 58 55.70 +30 45 16.3  38.0   11.5  2.5 Y     
LeoA     30073      09 59 01.60 +30 47 16.5  30.9   23.5  2.5 Y     
LeoA     31326      09 59 04.81 +30 48 08.9  15.5   16.7  4.4 Y     
LeoA     30011      09 59 06.33 +30 45 56.0  31.1   13.0  2.7 Y     
LeoA     34130      09 59 06.87 +30 46 49.5   6.9   42.7 21.3 Y     
LeoA     31582      09 59 07.09 +30 45 36.5   7.7   29.5  6.4 Y     
LeoA     31580      09 59 07.78 +30 45 17.2  12.1   13.0  4.4 Y     
LeoA     30055      09 59 08.99 +30 45 19.4  29.7   18.4  2.5 Y     
LeoA     29963      09 59 09.42 +30 46 46.5  30.3   24.8  2.7 Y     
LeoA     30157      09 59 09.56 +30 45 57.7  30.2   26.8  2.6 Y     
LeoA     29998      09 59 11.24 +30 46 15.5  34.2   17.2  2.6 Y     
LeoA     29908      09 59 12.53 +30 46 03.5  31.9   29.0  2.5 Y     
LeoA     30822      09 59 14.77 +30 46 39.9  20.7   13.5  3.2 Y     
LeoA     30777      09 59 14.87 +30 45 40.0  18.4   -1.9  3.3 N v   
LeoA     32645      09 59 16.21 +30 45 46.3   8.6   11.8  7.2 Y     
LeoA     29623      09 59 16.32 +30 45 37.4  34.9   27.2  2.5 Y     
LeoA     32909      09 59 16.62 +30 45 35.3   6.7   45.0 10.5 Y     
LeoA     32492      09 59 17.30 +30 47 20.5   8.7   35.8  6.3 Y     
LeoA     30989      09 59 18.69 +30 45 36.7  13.5   30.6  4.7 Y     
LeoA     33495      09 59 19.21 +30 46 34.7   7.0   29.3  5.8 Y     
LeoA     31666      09 59 19.90 +30 45 35.5  13.4   27.9  5.9 Y     
LeoA     31502      09 59 20.53 +30 46 28.6  12.9   33.6  4.0 Y     
LeoA     32328      09 59 22.22 +30 46 43.2   9.3   21.4  7.3 Y     
LeoA     31118      09 59 22.35 +30 45 23.5  17.6   24.0  3.9 Y     
LeoA     32451      09 59 24.52 +30 43 54.2   8.4   29.6  7.6 Y     
LeoA     31413      09 59 26.24 +30 45 50.6  10.7   28.3  4.5 Y     
LeoA     33394      09 59 26.28 +30 46 05.3   7.2   24.4  6.9 Y     
LeoA     30041      09 59 28.93 +30 43 39.2  27.6   14.1  2.8 Y     
LeoA     30541      09 59 30.62 +30 42 42.7  17.0   20.2  3.4 Y     
LeoA     33707      09 59 30.95 +30 45 05.4   5.2   30.3 19.0 Y     
LeoA     31210      09 59 31.15 +30 45 25.7  12.3   33.2  4.9 Y     
LeoA     32921      09 59 31.46 +30 44 11.6   6.8   47.6 13.9 Y     
LeoA     32490      09 59 32.00 +30 45 12.5   9.7   38.4  4.9 Y     
LeoA     32948      09 59 32.02 +30 44 01.3   7.0    4.6 18.2 Y     
LeoA     31136      09 59 33.03 +30 43 55.5  13.2   24.4  5.3 Y     
LeoA     31167      09 59 33.96 +30 41 48.3  12.8    6.5  3.9 Y     
LeoA     30465      09 59 34.84 +30 45 55.2  22.2   29.9  3.4 Y     
LeoA     31422      09 59 35.06 +30 43 04.9  10.6   23.4  5.2 Y     
LeoA     30052      09 59 35.78 +30 41 31.4  22.4   18.7  3.0 Y     
LeoA     32105      09 59 35.80 +30 44 14.1   9.6   39.1  6.0 Y     
LeoA     31510      09 59 36.33 +30 44 03.0  11.0   25.1  4.8 Y     
LeoA     29587      09 59 37.41 +30 43 31.8  38.8   24.6  2.4 Y     
LeoA     30248      09 59 38.25 +30 42 04.7  17.7   20.7  3.0 Y     
LeoA     30085      09 59 40.99 +30 41 56.0  13.1   31.0  2.4 Y     
LeoA     31810      09 59 43.81 +30 43 49.8   7.7   29.0  9.3 Y     
LeoA     31397      09 59 45.35 +30 44 06.7  11.9   23.9  4.1 Y     
LeoA     30393      09 59 46.82 +30 42 27.9  23.0   31.9  3.6 Y     
LeoA     31940      09 59 49.76 +30 42 46.3   8.1  -14.6 10.4 N v   
LeoA     30678      09 59 55.22 +30 43 00.6  17.5   19.4  4.3 Y     
LeoA     31560      09 59 55.81 +30 42 55.0   8.3   20.8  5.4 Y     
Cetus    M05-3371   00 25 35.48 -11 03 59.2  19.1  -75.2  2.8 Y     
Cetus    M05-3525   00 25 36.17 -11 04 07.8  12.5  -75.4  3.4 Y     
Cetus    M05-3391   00 25 36.23 -11 03 56.3  13.7  -26.3  3.0 N v   
Cetus    M05-3694   00 25 42.69 -11 06 31.1   6.2  -81.6  9.0 Y     
Cetus    M05-3477   00 25 43.46 -11 01 44.0  17.5  -90.5  4.3 Y     
Cetus    M05-3534   00 25 44.52 -11 03 00.6  12.2  -84.2  4.3 Y     
Cetus    M05-3805   00 25 46.42 -11 03 51.9   4.8  -69.2  6.0 Y     
Cetus    M05-3416   00 25 46.88 -11 05 45.0   5.4  -90.6  3.9 Y     
Cetus    M05-3324   00 25 47.56 -11 04 44.8  20.0  -88.7  3.2 Y     
Cetus    M05-3443   00 25 50.71 -11 04 47.3  13.3  -84.4  4.0 Y     
Cetus    M05-3360   00 25 51.36 -11 03 05.2  22.5  -82.8  3.2 Y     
Cetus    M05-3389   00 25 51.67 -11 02 42.9  23.7  -83.5  3.3 Y     
Cetus    M05-3374   00 25 51.93 -11 04 42.4  27.3  -79.9  2.6 Y     
Cetus    M05-3352   00 25 53.18 -11 01 24.0  26.2  -91.8  2.9 Y     
Cetus    M05-3843   00 25 54.71 -11 03 00.6   8.9  -82.4  7.3 Y     
Cetus    M05-3594   00 25 54.91 -11 03 54.7  10.7 -110.7  5.9 Y     
Cetus    M05-3487   00 25 55.02 -11 03 49.5  15.0  -86.5  4.5 Y     
Cetus    M05-4050   00 25 55.37 -11 05 05.8   5.3  -64.9 15.2 Y     
Cetus    M05-3368   00 25 55.44 -11 07 44.1  13.5  -69.6  4.9 Y     
Cetus    M05-3464   00 25 56.31 -11 06 02.1  12.6  -91.0  4.3 Y     
Cetus    M05-3547   00 25 56.45 -11 02 41.1  11.1 -108.0  6.6 Y     
Cetus    M05-3369   00 25 56.49 -11 02 59.5  25.1  -74.1  2.6 Y     
Cetus    M05-3682   00 25 56.58 -11 03 57.1   9.2  -85.3 19.2 Y     
Cetus    M05-3658   00 25 57.90 -11 04 13.3  10.6  -93.2  5.9 Y     
Cetus    M05-3433   00 25 57.97 -11 02 51.2  18.7  -81.0  4.0 Y     
Cetus    M05-3803   00 25 58.26 -11 03 38.5   9.9  -87.5  6.1 Y     
Cetus    M05-3918   00 25 58.64 -11 03 42.1   6.5  -90.3 23.8 Y     
Cetus    M05-3715   00 25 59.68 -11 03 38.3   8.9  -73.3  7.8 Y     
Cetus    M05-3461   00 25 59.79 -11 03 23.2  18.2  -79.5  3.2 Y     
Cetus    M05-3454   00 25 59.81 -11 02 51.4  23.6  -84.4  2.9 Y     
Cetus    M05-3409   00 26 00.20 -11 03 01.0  18.1  -86.0  3.3 Y     
Cetus    M05-3472   00 26 00.31 -11 01 14.6  33.6   39.6  2.6 N v   
Cetus    M05-3576   00 26 00.45 -11 04 26.0  10.3  -82.2  4.7 Y     
Cetus    M05-3439   00 26 01.21 -11 02 41.4  20.9  -89.4  2.8 Y     
Cetus    M05-3437   00 26 01.49 -11 03 06.4  17.4  -84.8  3.1 Y     
Cetus    M05-3397   00 26 01.75 -11 03 36.4  19.4  -75.2  2.7 Y     
Cetus    M05-3734   00 26 03.32 -11 03 36.2  11.4  -87.3  6.9 Y     
Cetus    M05-3705   00 26 03.34 -11 07 19.0   7.1  -58.8 10.7 Y     
Cetus    M05-3478   00 26 03.42 -11 03 03.4  18.6  -90.1  2.9 Y     
Cetus    M05-3458   00 26 04.08 -11 02 43.5  12.6  -82.9  4.8 Y     
Cetus    M05-3892   00 26 04.18 -11 02 21.4   5.5  -83.2  8.4 Y     
Cetus    M05-3332   00 26 04.24 -11 05 57.4  18.2  -72.8  3.1 Y     
Cetus    M05-3642   00 26 04.25 -11 02 37.0  10.0 -106.1  3.8 Y     
Cetus    M05-4045   00 26 04.55 -11 03 37.6   6.0  -89.3 15.1 Y     
Cetus    M05-3654   00 26 05.75 -11 05 31.0   7.7  -68.1  7.1 Y     
Cetus    M05-3490   00 26 05.86 -11 04 49.8  16.8  -75.0  3.5 Y     
Cetus    M05-3539   00 26 06.47 -11 02 53.3  13.0  -92.5  4.0 Y     
Cetus    M05-3353   00 26 06.61 -11 03 46.6  24.9  -95.6  2.5 Y     
Cetus    M05-3501   00 26 06.75 -11 02 32.6  11.7  -72.7  4.0 Y     
Cetus    M05-3524   00 26 07.08 -11 02 32.7  14.2  -96.2  3.9 Y     
Cetus    M05-3612   00 26 07.42 -11 02 29.4  10.5  -84.2  4.0 Y     
Cetus    M05-3629   00 26 07.42 -11 03 14.4  10.8  -81.4  5.0 Y     
Cetus    M05-3826   00 26 08.28 -11 02 21.9   7.5  -69.0  5.7 Y     
Cetus    M05-3623   00 26 08.53 -11 02 14.5  10.4  -80.3  6.4 Y     
Cetus    M05-3384   00 26 08.55 -11 02 47.4  15.6  -66.2  4.3 Y     
Cetus    M05-3713   00 26 08.66 -11 03 05.9   7.2  -62.1  8.1 Y     
Cetus    M05-3493   00 26 09.08 -11 00 57.7  17.2  -76.3  3.5 Y     
Cetus    M05-3436   00 26 09.21 -11 02 10.8  13.6  -83.2  2.4 Y     
Cetus    M05-3441   00 26 09.34 -11 01 37.5  13.1  -70.2  5.7 Y     
Cetus    M05-3483   00 26 09.94 -11 02 30.5  12.6  -88.1  7.0 Y     
Cetus    M05-4140   00 26 10.53 -11 03 20.3   4.8  -59.4 10.1 Y     
Cetus    M05-3424   00 26 10.70 -11 02 37.1  20.3  -84.8  2.6 Y     
Cetus    M05-3595   00 26 10.78 -11 00 42.6  10.0  -61.6  9.5 Y     
Cetus    M05-3513   00 26 11.09 -11 02 04.1   8.2  -78.1  5.8 Y     
Cetus    M05-3468   00 26 11.21 -11 01 56.2  20.1  -86.0  2.8 Y     
Cetus    M05-3724   00 26 12.09 -11 03 42.7   9.7  -98.0  5.2 Y     
Cetus    M05-3511   00 26 12.10 -11 03 05.6  11.6  -84.4  5.3 Y     
Cetus    M05-3614   00 26 12.22 -11 03 24.1   8.6  -85.2  3.9 Y     
Cetus    M05-3331   00 26 12.51 -11 04 06.9  21.5  -87.8  3.0 Y     
Cetus    M05-3769   00 26 12.85 -11 01 25.5   6.2  -74.3  5.2 Y     
Cetus    M05-3601   00 26 13.02 -11 02 18.4  12.4  -73.5  6.5 Y     
Cetus    M05-3590   00 26 13.65 -10 59 57.2  11.6  -97.1  4.4 Y     
Cetus    M05-3578   00 26 14.09 -11 02 30.2   7.5  -87.9  5.7 Y     
Cetus    M05-3520   00 26 14.35 -11 02 55.1  13.0  -94.4  3.7 Y     
Cetus    M05-3399   00 26 14.45 -11 01 59.1  18.3  -78.4  2.9 Y     
Cetus    M05-3408   00 26 14.72 -11 01 13.1  10.1  -85.7  3.7 Y     
Cetus    M05-3814   00 26 15.19 -11 01 26.9   7.2  -95.3  4.8 Y     
Cetus    M05-3365   00 26 15.29 -11 02 03.0  20.8  -83.0  3.1 Y     
Cetus    M05-3552   00 26 15.35 -11 01 49.0  12.8  -99.4  4.2 Y     
Cetus    M05-3473   00 26 15.50 -11 02 26.4  16.3  -76.2  3.3 Y     
Cetus    M05-4118   00 26 15.78 -11 01 38.2   4.9  -85.3 12.7 Y     
Cetus    M05-3488   00 26 16.27 -11 01 15.0  14.6  -89.6  3.3 Y     
Cetus    M05-3429   00 26 16.98 -11 02 11.2  12.5  -71.6  3.6 Y     
Cetus    M05-3435   00 26 17.49 -11 01 46.0  16.3 -104.2  3.0 Y     
Cetus    M05-3830   00 26 17.75 -11 03 28.6   5.5  -77.3 24.3 Y     
Cetus    M05-3395   00 26 17.82 -11 01 39.6  18.7  -90.1  2.8 Y     
Cetus    M05-3514   00 26 18.99 -11 01 37.6  15.9  -90.1  3.6 Y     
Cetus    M05-3375   00 26 20.46 -11 04 17.4  11.0  -90.0  4.7 Y     
Cetus    M05-4283   00 26 20.58 -11 00 56.1   7.3  -89.5  7.1 Y     
Cetus    M05-3430   00 26 21.38 -11 01 25.0  12.7  -89.0  3.3 Y     
Cetus    M05-3499   00 26 22.14 -11 04 11.3  13.4  -71.2  3.9 Y     
Cetus    M05-3563   00 26 22.42 -10 58 40.5  12.2  -86.9  5.7 Y     
Cetus    M05-3482   00 26 22.64 -11 01 17.3  11.9  -79.3  4.5 Y     
Cetus    M05-3537   00 26 22.73 -11 03 32.2  11.7  -98.8  7.5 Y     
Cetus    M05-3881   00 26 24.17 -11 02 35.2   6.0  -86.8 26.9 Y     
Cetus    M05-3644   00 26 25.01 -11 03 22.8   8.0  -82.1  5.7 Y     
Cetus    M05-3901   00 26 25.36 -11 01 35.3   8.5  -85.8 17.3 Y     
Cetus    M05-3625   00 26 25.44 -11 01 58.8  12.4  -67.0  7.1 Y     
Cetus    M05-3615   00 26 25.89 -11 02 35.7   7.0  -85.1 15.1 Y     
Cetus    M05-3622   00 26 25.92 -11 01 21.8  10.4  -84.1  4.1 Y     
Cetus    M05-3771   00 26 26.24 -11 02 07.3   7.3 -101.6 13.6 Y     
Cetus    M05-3362   00 26 26.60 -11 00 37.2  22.2  -88.8  2.4 Y     
Cetus    M05-3662   00 26 27.42 -10 58 55.0  11.2  -93.8  5.3 Y     
Cetus    M05-3398   00 26 28.64 -11 04 08.1  14.4  -88.6  5.0 Y     
Cetus    M05-3495   00 26 28.67 -11 02 16.0  12.3  -84.2  2.4 Y     
Cetus    M05-3800   00 26 29.00 -11 00 31.9   7.1  -62.4 12.1 Y     
Cetus    M05-3631   00 26 29.69 -11 01 05.1  30.4 -101.9  2.6 N Na  
Cetus    M05-3666   00 26 30.09 -10 59 52.1   8.1  -68.9 20.7 Y     
Cetus    M05-3871   00 26 31.52 -10 59 36.9   8.6  -85.5  9.7 Y     
Cetus    M05-3646   00 26 31.67 -10 59 41.2   9.0  -86.7  7.3 Y     
Cetus    M05-3560   00 26 33.35 -11 00 33.9  15.2  -80.2  4.5 Y     
Cetus    M05-3824   00 26 34.72 -11 01 00.8   5.9  -69.4 20.4 Y     
Cetus    M05-3449   00 26 34.84 -11 01 06.6  15.7  -75.8  3.0 Y     
Cetus    M05-3804   00 26 35.19 -11 00 23.2   6.4  -81.6  9.9 Y     
Cetus    M05-3627   00 26 37.54 -11 01 57.3   8.8  -68.7  7.1 Y     
Cetus    M05-3404   00 26 38.49 -10 59 59.6   5.4  -90.8  3.7 Y     
Cetus    M05-3902   00 26 40.16 -10 59 33.0  14.3  -21.8  5.5 N v   
Cetus    M05-3359   00 26 42.11 -11 02 48.9  12.6 -100.8  2.8 Y     
Cetus    M05-3597   00 26 44.61 -11 01 27.2   3.3  -89.2  3.8 Y     
Cetus    M05-3602   00 26 45.40 -11 00 49.8   1.9  -64.0  9.1 Y     
Aquarius 1129       20 46 21.72 -12 49 43.5   8.7   -5.1  5.9 N v   
Aquarius 1437       20 46 23.97 -12 49 19.2  12.8  -55.7 11.5 N v   
Aquarius 1374       20 46 25.54 -12 48 30.2  11.0   43.7  5.2 N v   
Aquarius 1661       20 46 29.09 -12 49 48.1  11.0  -72.8  4.6 N v   
Aquarius 49         20 46 31.82 -12 51 44.4  23.6   21.1  2.7 N v Na
Aquarius 902        20 46 33.42 -12 52 38.3  13.9   52.2  3.9 N v   
Aquarius 1264       20 46 34.80 -12 51 36.6  11.1   52.4  5.8 N v   
Aquarius 1096       20 46 35.62 -12 51 07.7  11.5 -131.1  2.5 Y     
Aquarius 1608       20 46 39.15 -12 50 21.8  20.1 -134.7  3.0 Y     
Aquarius 1621       20 46 39.90 -12 50 16.6  22.2 -137.8  3.3 Y     
Aquarius 1294       20 46 40.27 -12 51 03.5   9.6 -155.2  7.3 Y     
Aquarius 1599       20 46 40.95 -12 51 24.3  19.1 -138.6  3.5 Y     
Aquarius 1732       20 46 41.74 -12 51 20.2  20.8 -141.4  3.1 Y     
Aquarius 1898       20 46 42.85 -12 49 42.6  23.9    1.1  2.7 N v Na
Aquarius 1841       20 46 43.31 -12 49 46.6  26.5 -152.2  2.8 Y     
Aquarius 1764       20 46 43.62 -12 49 41.5  11.2 -152.1  5.0 Y     
Aquarius 1500       20 46 45.39 -12 52 48.5  17.1  -48.9  5.5 N v   
Aquarius 1928       20 46 45.80 -12 51 06.4  25.5 -132.3  2.8 Y     
Aquarius 1900       20 46 46.17 -12 51 28.8   5.9 -140.2 12.6 Y     
Aquarius 1836       20 46 46.54 -12 51 45.8  15.5 -134.6  4.0 Y     
Aquarius 1922       20 46 48.11 -12 50 05.3  19.1 -169.9  3.7 N v   
Aquarius 1762       20 46 48.54 -12 51 35.5  18.3 -136.5  3.5 Y     
Aquarius 1845       20 46 49.53 -12 49 20.7  38.9   16.3  2.3 N v Na
Aquarius 1682       20 46 50.27 -12 52 05.0  20.0 -132.7  3.2 Y     
Aquarius 1853       20 46 50.79 -12 51 29.3  12.8 -130.6  4.3 Y     
Aquarius 1508       20 46 51.53 -12 51 34.8   6.7 -150.8 17.6 Y     
Aquarius 1705       20 46 53.91 -12 51 02.8  13.1 -133.9  4.0 Y     
Aquarius 1481       20 46 54.83 -12 51 39.6  18.5 -129.6  2.4 Y     
Aquarius 927        20 46 55.47 -12 51 50.1  17.0 -135.2  4.1 Y     
Aquarius 1590       20 46 56.00 -12 50 45.6  17.2 -147.9  5.6 Y     
Aquarius 1421       20 46 56.29 -12 50 37.8  17.0 -139.1  4.7 Y     
Aquarius 1153       20 46 56.81 -12 51 02.8  18.4 -135.6  4.0 Y     
Aquarius 1333       20 46 57.56 -12 50 06.2  29.6 -146.0  2.7 Y     
Aquarius 934        20 46 57.97 -12 52 08.4  23.7 -122.4  3.0 Y     
Aquarius 1262       20 46 58.35 -12 51 49.7  30.2 -124.0  2.6 Y     
Aquarius 978        20 46 58.67 -12 50 29.8   9.4 -141.2  6.3 Y     
Aquarius 1293       20 47 00.86 -12 50 38.7  15.0 -193.2  3.7 N v   
Aquarius 1476       20 47 03.03 -12 49 44.5   8.1  -19.7  6.9 N v   
Aquarius 126        20 47 07.95 -12 51 44.8  28.5 -151.1  4.7 Y     
Aquarius 129        20 47 09.81 -12 50 13.8  16.1  -55.0  4.1 N v   
Aquarius 653        20 47 14.11 -12 49 58.6  12.4 -281.1  7.3 N v   
Aquarius 667        20 47 15.34 -12 50 54.3  37.5    6.7  2.7 N v   
Aquarius 747        20 47 15.89 -12 50 04.0  26.5 -137.3  3.1 Y     

